Electronic Phase Transformations and Energy Gap Variations in Uniaxial and Biaxial Strained Monolayer VS$_2$ TMDs: A Comprehensive DFT and Beyond-DFT Study

In the field of 2D materials, transition metal dichalcogenides (TMDs) are gaining attention for electronic applications. Our study delves into the H-phase monolayer VS$_2$ of the TMD family, analyzing its electronic structure and how strain affects its band structure using Density Functional Theory (DFT). Using a variety of computational methods, we provide an in-depth view of the electronic band structure. We find that strains between -5\% and +5\% significantly affect the energy gap, with uniaxial strains having a stronger effect than biaxial strains. Remarkably, compressive strains induce a phase shift from semiconducting to metallic, associated with symmetry breaking and changes in bond length. These findings not only deepen our understanding of the electronic nuances of monolayer VS$_2$ under varying strains but also suggest potential avenues for creating new electronic devices through strain engineering.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

